An Analytic Expression of Relative Approximation Error for a Class of Evolutionary Algorithms

An important question in evolutionary computation is how good solutions evolutionary algorithms can produce. This paper aims to provide an analytic analysis of solution quality in terms of the relative approximation error, which is defined by the error between 1 and the approximation ratio of the solution found by an evolutionary algorithm. Since evolutionary algorithms are iterative methods, the relative approximation error is a function of generations. With the help of matrix analysis, it is possible to obtain an exact expression of such a function. In this paper, an analytic expression for calculating the relative approximation error is presented for a class of evolutionary algorithms, that is, (1+1) strictly elitist evolution algorithms. Furthermore, analytic expressions of the fitness value and the average convergence rate in each generation are also derived for this class of evolutionary algorithms. The approach is promising, and it can be extended to non-elitist or population-based algorithms too.

==> ACR-f1-0.dat <==

 1    2.4999999994e-001
 5    2.4978745871e-001
 9    2.4960545666e-001
 13    2.4991988671e-001
 17    2.5225459700e-001
 21    2.5686272446e-001
 25    2.5739459754e-001
 29    2.5674920669e-001
 33    2.7020012100e-001

==> ACR-f2-0.dat <==

 1    6.2499999984e-002
 5    1.7061069962e-001
 9    2.0231249378e-001
 13    2.1683490162e-001
 17    2.2698162757e-001
 21    2.3669044481e-001
 25    2.4179114268e-001
 29    2.4338848075e-001
 33    2.5269724945e-001

==> ACR-f3-0.dat <==

 1    4.3067655815e-001
 5    3.2572528224e-001
 9    2.9637445732e-001
 13    2.8287545186e-001
 17    2.7743824901e-001
 21    2.7726678395e-001
 25    2.7585143778e-001
 29    2.7279067675e-001
 33    2.7832972290e-001

==> ARE-f1-0.dat <==

 0    1.0000000000e+000
 4    3.1671937507e-001
 8    1.0011442517e-001
 12    3.1611125223e-002
 16    9.7742002414e-003
 20    2.6706752475e-003
 24    7.5522524917e-004
 28    2.4420024962e-004
 32    6.1150249777e-005

==> ARE-f2-0.dat <==

 0    1.0000000000e+000
 4    5.0747375002e-001
 8    1.7315307515e-001
 12    5.5632256463e-002
 16    1.7009756488e-002
 20    4.9065064965e-003
 24    1.3349877489e-003
 28    4.2726274954e-004
 32    8.0237749776e-005

==> ARE-f3-0.dat <==

 0    1.0000000000e+000
 4    1.9112896285e-001
 8    5.6595938680e-002
 12    1.7726384398e-002
 16    5.3991929822e-003
 20    1.5594032180e-003
 24    4.2316420507e-004
 28    1.3537486880e-004
 32    2.5372431356e-005

==> F-f1-0.dat <==

 0    0.0000000000e+000
 4    2.7331224997e+000
 8    3.5995422993e+000
 12    3.8735554991e+000
 16    3.9609031990e+000
 20    3.9893172990e+000
 24    3.9969790990e+000
 28    3.9990231990e+000
 32    3.9997553990e+000

==> F-f2-0.dat <==

 0    0.0000000000e+000
 4    7.8804199997e+000
 8    1.3229550798e+001
 12    1.5109883897e+001
 16    1.5727843896e+001
 20    1.5921495896e+001
 24    1.5978640196e+001
 28    1.5993163796e+001
 32    1.5998716196e+001

==> F-f3-0.dat <==

 0    0.0000000000e+000
 4    1.3018277135e+000
 8    1.5183502630e+000
 12    1.5809083973e+000
 16    1.6007482466e+000
 20    1.6069281498e+000
 24    1.6087568559e+000
 28    1.6092200350e+000
 32    1.6093970771e+000
